Every Measurement, Every Direction, All at Once: Multimodal Flow Matching for Molecules and Spectra

Generative modeling in science is often data-limited, where experiments are expensive. However, each experiment may yield several coupled measurements of the same physical entity. Standard generative models often train only on a single direction, discarding supervision from the rest. We argue that each experiment contains more training signal than this asymmetry allows the model to exploit: random masking enables measurements to serve as either conditioning inputs or prediction targets, yielding multiple supervised denoising tasks from a single experiment. We investigate this premise with MOSAIC, a multimodal flow matching transformer over molecular 3D structure and UV, IR, and Raman spectra. MOSAIC is a single model that is capable of any-to-any generation: generating any subset of modalities from any disjoint subset of the others. On QM9S, MOSAIC achieves 88.8% molecular graph recovery, outperforming the strongest spectra-to-structure baseline by 23.2% in structure generation, while simultaneously outperforming a structure-to-spectra specialist model in spectral generation. Ablations show that the any-to-any objective improves structure generation over structure-only training across model sizes. Furthermore, MOSAIC supports arbitrary subsets of available measurements and enables molecular identification by matching generated spectra to experimental references.

==> eurochamp_attribution.txt <==
EUROCHAMP experimental IR: attribution and modification ledger for the exact 99 evaluated records.
All 99 live record pages checked 6 November 2026 explicitly identify CC BY 4.0: https://creativecommons.org/licenses/by/4.0/.
Publisher: AERIS; collection: EUROCHAMP IR library.
Study modifications: resampled to 500–4000 cm−1 at 1 cm−1; negative minimum shifted to zero; log1p and per-spectrum z-scoring; MOSAIC/DetaNet predictions and comparison overlays added.
Provider modifications and notices are retained below. Exact hashes and record-level license observations are in the accompanying audit JSON files.

1. Mila Ródenas (2017). IR spectrum: (+-)-2-METHYL-2,4-PENTANEDIOL. Version 1.0. AERIS.
https://doi.org/10.25326/1tqh-sq20
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c51ea3f4-935e-cc7e-3f6b-aa6e3f2d3451
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: 0.4517 g disolved in 10 ml water, 1 ml injected by sprayer
Original provider file header (including prior processing and notices):
##TITLE=2m24diol,  45.2 mg of 2-methyl-2,4-pentadiol  (Tue Jun 13 13:19:03 200
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2000/06/13
##TIME=14:19:00
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.072359
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.584638
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


2. Mila Ródenas (2017). IR spectrum: (E)-2-butenal. Version 1.0. AERIS.
https://doi.org/10.25326/928f-sc47
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/b3be210f-ff25-d366-4adb-d3db53e8a121
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE= CROTONAL  1 ml crotonaldehyde
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/03/17
##TIME=10:19:55
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.165326
##MAXX=4000.185791
##MINX=400.163208
##MAXY=1.207940
##MINY=-3.053315
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


3. Mila Ródenas (2017). IR spectrum: 1,2-dihydroxy-4-methylbenzene. Version 1.0. AERIS.
https://doi.org/10.25326/5b1t-j252
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/6370fe16-b48f-bd89-eaac-12d4640a625c
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by R. Olariu
Original provider file header (including prior processing and notices):
##TITLE=4-methylcatechol (Subtraction Result:Thu May 17 08:29:58 2001)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/05/17
##TIME=09:34:40
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.003684
##MAXX=4000.185791
##MINX=400.163208
##MAXY=4.147301
##MINY=-0.162262
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


4. Mila Ródenas (2017). IR spectrum: 1,2-DIMETHYLBENZENE. Version 1.0. AERIS.
https://doi.org/10.25326/ssrp-zy90
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/eddc3c43-358f-f3f1-d6e3-64bb3e32473a
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=oxyleneA,  0.5 ml of o-xylene  (Mon Aug 9 09:50:05 2004)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2004/08/09
##TIME=10:50:01
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.046719
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.481641
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


5. Iulia Patroescu-Klotz; Ian Barnes (2019). IR spectrum: 1,2-Epoxybutane. Version 1.0. AERIS.
https://doi.org/10.25326/f9pp-1270
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/76b053e3-845c-4114-8fbc-67806615e6ef
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=1,2-epoxybutane: 1000 mbar, 480 L reactor, 50.4 me pathlength,  50 mic
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=Public Domain
##OWNER=Nicolet
##LONGDATE=2017/08/25
##TIME=14:42:36
##SPECTROMETER/DATA SYSTEM=Nicolet 6700
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##COMMENTS=
Number of sample scans: 10
Collection length: 16,24 sec
Sample gain: 1,0
Background collected on:  Fr Aug 25 14:32:05 2017 (GMT+02:00);
Number of background scans: 120
Background gain: 1,0
Sample spacing:  1,000
Number of scan points: 65824
Resolution points: 32768
Number of FFT points: 65536
Apodization: Happ-Genzel;
Phase correction: Mertz;
Laser frequency: 15798,3 cm-1
Number of rejected sample scans: 0
Number of rejected background scans: 0
Bench serial number: APW1100435;
##RESOLUTION=1.000
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185303
##FIRSTY=0.015899
##MAXX=4000.185303
##MINX=400.163208
##MAXY=0.630334
##MINY=-0.028148
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124
##ZPD=32768


6. Mila Ródenas (2017). IR spectrum: 1,3,5-TRIMETHYLBENZENE. Version 1.0. AERIS.
https://doi.org/10.25326/at9v-w292
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/77fcde61-1aa9-2e2e-c76d-715286edea29
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=135tbenz,  600 ul of Mesitylene  (Tue Jun 19 09:18:16 2001)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/06/19
##TIME=10:18:13
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.021539
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.213435
##MINY=-0.084714
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


7. Mila Ródenas (2017). IR spectrum: 1,3-DIMETHYLBENZENE. Version 1.0. AERIS.
https://doi.org/10.25326/xzzm-nj55
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/8d52e11e-9170-fe17-2bb3-d24b1e01c520
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=mxyleneA,  0.5 ml of m-xylene  (Tue Aug 10 08:42:40 2004)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=fe
##OWNER=Nicolet
##LONGDATE=2004/08/10
##TIME=09:42:37
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.040807
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.116780
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


8. Mila Ródenas (2017). IR spectrum: 1,3-DIOXANE. Version 1.0. AERIS.
https://doi.org/10.25326/23b9-ve50
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/24e0dbf6-efed-fb63-2448-5bc294f814c5
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by J. Wenger
Original provider file header (including prior processing and notices):
##TITLE=1,3-dioxan Tue Jul 27 09:00:35 1999
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/07/27
##TIME=10:10:39
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.098919
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.908386
##MINY=-0.003197
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


9. Mila Ródenas (2017). IR spectrum: 1,4-DIMETHYLBENZENE. Version 1.0. AERIS.
https://doi.org/10.25326/q9vn-yd61
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/7f02fc1c-500a-cf72-66a4-d20b539d0dca
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RFPXYLEN, 200 ul of p-xylene
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/04/25
##TIME=21:47:03
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.013700
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.037135
##MINY=-0.031196
##XFACTOR=1.000000
##YFACTOR=1.000000E-010
##NPOINTS=7468
##DELTAX=0.482124


10. Mila Ródenas (2017). IR spectrum: 1,4-DIOXANE. Version 1.0. AERIS.
https://doi.org/10.25326/sr8c-ss97
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/b1828af7-bc8e-a4b9-e2f9-371ab32ad529
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=14dioxan,  300 ul of 1,4 dioxane
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/10/20
##TIME=16:56:51
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.043280
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.516397
##MINY=-0.199871
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


11. Mila Ródenas (2017). IR spectrum: 1-butene. Version 1.0. AERIS.
https://doi.org/10.25326/ffr6-y951
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/230a0752-2eab-6da7-8ef1-5342f3f54b5e
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=1buten35,  35 ml of 1-butene,  (Tue Jul 7 11:00:40 1998)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/07/07
##TIME=12:00:37
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.001821
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.425313
##MINY=-0.191613
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


12. Mila Ródenas (2017). IR spectrum: 1-HEPTENE. Version 1.0. AERIS.
https://doi.org/10.25326/53hc-h811
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/d5c5ea83-2ced-7916-1c49-d92b3bcc646f
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=1hepten1,  300 ul  of 1-heptene  (Fri Mar 26 17:13:18 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/03/26
##TIME=17:13:16
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.001297
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.920399
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


13. Mila Ródenas (2017). IR spectrum: 1-HEXENE. Version 1.0. AERIS.
https://doi.org/10.25326/1129-0b61
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/3004ebdf-913f-5a6b-1def-69efb834d7fc
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=1-hexene,  100 ul of 1-hexene  (Mon Mar 22 17:03:05 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/03/22
##TIME=17:03:02
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.004837
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.106912
##MINY=-1.006715
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


14. Mila Ródenas (2017). IR spectrum: 1-methylethyl Hydroperoxide. Version 1.0. AERIS.
https://doi.org/10.25326/7ga1-x938
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c2827e32-56c0-d77b-2fcc-ebe844481a94
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=iprophyd,  100 ul of isopropyl hydroperoxide  (Mon Sep 27 13:57:03 199
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/09/27
##TIME=14:57:01
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.018973
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.111197
##MINY=-0.052850
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


15. Mila Ródenas (2017). IR spectrum: 1-PROPANOL. Version 1.0. AERIS.
https://doi.org/10.25326/g7vq-n828
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/2ec4161e-766b-caaf-0dbf-a1e29cff0e5e
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=propanol,  500 ul of 1-propanol  (Thu Jul 16 17:20:01 1998)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/07/16
##TIME=18:19:58
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.002982
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.214468
##MINY=-0.141447
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


16. Mila Ródenas (2017). IR spectrum: 2(5H)-FURANONE. Version 1.0. AERIS.
https://doi.org/10.25326/cv0p-fk55
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/67d98d4e-e940-af2d-1006-12cd191be056
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=5(H)-furan-2-one (Thu Jul 23 15:39:02 2009)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2009/07/23
##TIME=16:43:44
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.108464
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.633598
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


17. Mila Ródenas (2017). IR spectrum: 2,2,4-TRIMETHYL PENTANE. Version 1.0. AERIS.
https://doi.org/10.25326/6we3-mq45
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/ccfee45d-04c8-f660-09a6-d5a6e133ffe7
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=rfisooct,  160 ul of 2,2,4-trimethylpentane (isooctane)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/11/04
##TIME=12:00:53
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.095132
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.683733
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


18. Mila Ródenas (2017). IR spectrum: 2,3-DIMETHYL-2-BUTENE. Version 1.0. AERIS.
https://doi.org/10.25326/xk90-ke05
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/07bdf823-48d2-bc5d-2769-e7e1804f7b80
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RF23MBUT,  200 ul of 2,3 Dimethyl butene
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/06/18
##TIME=10:59:18
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.159793
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.242571
##MINY=-0.480677
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


19. Mila Ródenas (2017). IR spectrum: 2,3-DIMETHYLMALEIC ANHYDRIDE. Version 1.0. AERIS.
https://doi.org/10.25326/pxmc-e216
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/6dbb8326-e5bb-ffa0-e565-48e2b87d5977
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=23dimema,  108 mg of 2,3-Dimethylmaleic anhydride  (Thu Oct 11 13:43:5
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/10/11
##TIME=14:43:55
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.032635
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.298554
##MINY=-0.012684
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


20. Mila Ródenas (2017). IR spectrum: 2,4-DIMETHYLPHENOL. Version 1.0. AERIS.
https://doi.org/10.25326/9r4r-sn84
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/d3af3eb3-eb44-d151-c8c7-52abeb0d8e8b
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=2,4-dimethylphenol (Wed Oct 18 09:15:20 2000)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2000/10/18
##TIME=10:18:41
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.007762
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.460526
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


21. Mila Ródenas (2017). IR spectrum: 2,5-DIMETHYLPHENOL. Version 1.0. AERIS.
https://doi.org/10.25326/b0pg-ed93
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c49e1060-89e2-b696-561c-a84429f7b09e
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RF25DMP, ca. 0.1 g of 2,5-dimethylphenol (Wed Apr 15 12:48:42 1998)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/04/15
##TIME=13:57:05
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.173279
##MAXX=4000.185791
##MINX=400.163208
##MAXY=3.288924
##MINY=-0.838671
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


22. Mila Ródenas (2017). IR spectrum: 2,5-FURANDIONE. Version 1.0. AERIS.
https://doi.org/10.25326/apxa-z418
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/08d456d4-cb98-2ec7-1487-60d3fa33cde0
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=malanh2,  56.8 + 148.9 mg of Maleic anhydride  (Thu Oct 18 10:30:08 20
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/10/18
##TIME=11:30:06
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.098712
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.211449
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


23. Mila Ródenas (2017). IR spectrum: 2-methyl propanal. Version 1.0. AERIS.
https://doi.org/10.25326/kgzf-wz73
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c1fb6d3e-a44b-ae3b-9e25-edac87962224
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=ibuald_a,  500ul -10 ul of isobutyraldehyde  (Thu Apr 22 09:50:40 1999
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/04/22
##TIME=10:50:37
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.018133
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.176137
##MINY=-0.022620
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


24. Mila Ródenas (2017). IR spectrum: 2-METHYL-1,3-BUTADIENE. Version 1.0. AERIS.
https://doi.org/10.25326/39gt-f986
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/9c9cc4b1-509d-e10b-9dfb-91c795d5db8e
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RFB-ISOP, 250 ul isoprene
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/04/29
##TIME=12:07:03
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.025809
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.232228
##MINY=-0.188629
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


25. Mila Ródenas; Amalia Muñoz (2019). IR spectrum: 2-methyl-2-butene. Version 1.0. AERIS.
https://doi.org/10.25326/7wn0-sn53
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/591b3997-6696-4336-8402-36fc67154a26
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE 
Original provider file header (including prior processing and notices):
##TITLE=2-methyl-2-butene Tue Dec 03 08:52:58 2013
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=FC
##OWNER=Nicolet
##LONGDATE=2013/12/03
##TIME=17:57:43
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.000000
##MAXX=4000.185791
##MINX=400.163208
##MAXY=8.225925
##MINY=-7.984778
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


26. Mila Ródenas (2017). IR spectrum: 2-METHYLBUTYRALDEHYDE. Version 1.0. AERIS.
https://doi.org/10.25326/5kxn-2862
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c523637f-b3d6-2dbe-de58-9bf0c0aad792
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=2metbual,  2ml - 0.4 ml of 2-methyl butyraldehyde  (Thu Apr 22 09:11:4
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/04/22
##TIME=10:11:41
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.071830
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.204101
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


27. Mila Ródenas (2017). IR spectrum: 2-METHYLPHENOL. Version 1.0. AERIS.
https://doi.org/10.25326/9a8d-g060
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/ed104a1b-00d8-54e2-5595-a7eb376b5f85
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=ocresol,  125 mg of o-cresol  (Wed Jan 10 12:41:51 2001)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/01/10
##TIME=12:41:48
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.016622
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.157985
##MINY=-0.095887
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


28. Mila Ródenas (2017). IR spectrum: 2-METHYLPROPANE (g). Version 1.0. AERIS.
https://doi.org/10.25326/734v-1j46
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/6e58990b-050f-271d-8755-25e728bc5753
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=ibut220,  220 ml of iso-butane  (Tue Mar 30 09:37:03 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/03/30
##TIME=10:37:00
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.019904
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.673530
##MINY=-0.014093
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


29. Mila Ródenas (2017). IR spectrum: 2-METHYLPROPENE (g). Version 1.0. AERIS.
https://doi.org/10.25326/axtn-8k14
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/3c8f14ce-f1a9-292b-b482-96fd32a045fd
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Isobten2,  100 ml of Isobutene 100ml  (Wed Apr 23 17:21:12 2008)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2008/04/23
##TIME=18:21:09
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=6.000000
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-2.015963
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


30. Mila Ródenas (2017). IR spectrum: 2-Oxopropanal. Version 1.0. AERIS.
https://doi.org/10.25326/dy39-2h37
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/cbed48a5-e11f-0fec-89c1-613f7875114e
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Methylglyoxal: 171.4ppb
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/03/29
##TIME=10:23:12
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.025039
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.437404
##MINY=-0.342857
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


31. Mila Ródenas (2017). IR spectrum: 2-OXOPROPIONIC ACID. Version 1.0. AERIS.
https://doi.org/10.25326/2dex-2m47
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/1b796857-4e66-cdb9-f7a6-d86eb9f8c32e
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Pyruvic acid, 1 ml
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/06/19
##TIME=09:49:52
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.020505
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.592964
##MINY=-0.997593
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


32. Mila Ródenas (2017). IR spectrum: 2-PENTANONE. Version 1.0. AERIS.
https://doi.org/10.25326/11ae-fh68
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/61eb79ba-c37c-d04d-dadf-2b229f0a6597
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=2pentone,  2 ml of 2-pentanone  (Mon Apr 26 10:04:20 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/04/26
##TIME=11:04:17
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.073319
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.480290
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


33. Mila Ródenas (2017). IR spectrum: 2-PROPANOL. Version 1.0. AERIS.
https://doi.org/10.25326/vg6e-j374
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/82b622fc-b103-1258-4479-37134caf7eba
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=ipropanl,  500 ul of isopropanol  (Wed Aug 5 15:47:52 1998)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/08/05
##TIME=16:47:49
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.016918
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.278591
##MINY=-0.162555
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


34. Mila Ródenas (2017). IR spectrum: 2-PROPENAL. Version 1.0. AERIS.
https://doi.org/10.25326/emqc-6v15
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/0f7938f5-37d4-c246-3f36-7545ba2ff958
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=acrolein,  1 ml liquid of acroleine
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/03/12
##TIME=10:21:07
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.197745
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.596113
##MINY=0.033736
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


35. Mila Ródenas (2017). IR spectrum: 3,3,3-TRIFLUOROPROPANOL. Version 1.0. AERIS.
https://doi.org/10.25326/5a3d-gr82
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/eef5a99d-8fed-61c2-2372-79ef23e2b01f
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=3,3,3-Trifluoropropanol (Tue Jun 25 10:15:48 2002)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2002/06/25
##TIME=11:25:21
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=499.962921
##LASTX=4199.785156
##FIRSTY=0.058635
##MAXX=4199.785156
##MINX=499.962921
##MAXY=0.496947
##MINY=-0.984311
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7675
##DELTAX=0.482124


36. Mila Ródenas (2017). IR spectrum: 3-ACETYL-1-PROPANOL. Version 1.0. AERIS.
https://doi.org/10.25326/dh3c-gv60
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/89a730eb-a8d1-663a-29fe-b8fb650e5365
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RF5H2P1,  350+-50 ul of 5-Hydroxy-2-pentanone,  (Tue Jun 30 08:38:53 1
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/06/30
##TIME=09:38:50
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.015002
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.457398
##MINY=-0.091755
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


37. Mila Ródenas (2017). IR spectrum: 3-BUTEN-2-ONE. Version 1.0. AERIS.
https://doi.org/10.25326/z38e-6t68
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/99f556de-df92-0e57-a15a-1ca6a4d6d238
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=mvk3ml,  3 ml of methylvinylketon
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/06/21
##TIME=10:52:39
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.179068
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.834033
##MINY=-0.031515
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


38. Mila Ródenas (2017). IR spectrum: 3-METHYL-2,5-FURANDIONE. Version 1.0. AERIS.
https://doi.org/10.25326/1he0-gj31
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c68af833-425b-6344-a489-e53ad4c2cb29
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=citracoa,  131.7 mg of Citraconic anhydride  (Fri Oct 19 13:48:57 2001
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/10/19
##TIME=14:48:55
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.035241
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.832249
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


39. Mila Ródenas (2017). IR spectrum: 3-METHYL-2-BUTANONE. Version 1.0. AERIS.
https://doi.org/10.25326/3wxr-6788
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/3786e2fa-a73b-67f1-51a8-7514cddcade7
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=3-methyl-2-butanone (Wed Apr 10 08:48:11 2002)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2002/04/10
##TIME=09:57:23
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.034139
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.010046
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


40. Mila Ródenas (2017). IR spectrum: 3-METHYLPHENOL. Version 1.0. AERIS.
https://doi.org/10.25326/1zw1-3802
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/78af39a7-4ddc-ec32-d6a2-9373acce9680
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: In CH3CN spray
Original provider file header (including prior processing and notices):
##TITLE=Wed Sep 23 09:18:30 1998
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/09/23
##TIME=10:22:01
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.055247
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.164160
##MINY=-0.000248
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


41. Mila Ródenas (2017). IR spectrum: 4-HYDROXY-4-METHYL-2-PENTANONE. Version 1.0. AERIS.
https://doi.org/10.25326/fmc3-et23
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/f552ea3c-618d-1609-6425-de95652c76f4
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: 4 ml solution 1.4265 g in 10 ml water by sprayer
Original provider file header (including prior processing and notices):
##TITLE=Subtraction Result:4hympen4,  580 mg of 4-hydroxy-4-methyl-2-pentanone
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2000/06/15
##TIME=11:03:16
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.072013
##MAXX=4000.185791
##MINX=400.163208
##MAXY=9.876369
##MINY=-3.472644
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


42. Mila Ródenas (2017). IR spectrum: 4-METHYLPHENOL. Version 1.0. AERIS.
https://doi.org/10.25326/mvka-ff78
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/9975a78e-5223-0bd8-bcde-d28cec915fe2
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Sat May 29 08:00:47 1999
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/05/29
##TIME=09:05:18
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.056955
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.264957
##MINY=0.002300
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


43. Mila Ródenas (2017). IR spectrum: 5-METHYL-2(3H)-FURANONE. Version 1.0. AERIS.
https://doi.org/10.25326/vmnw-6p27
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/7970419b-2992-badd-ebc3-260d4ea5f9eb
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Tue Jul 02 12:31:45 2002
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2002/07/02
##TIME=13:41:17
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4249.926270
##FIRSTY=0.363132
##MAXX=4249.926270
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.921766
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7986
##DELTAX=0.482124


44. Mila Ródenas; Amalia Muñoz (2019). IR spectrum: 6-methyl-5-hepten-2-one. Version 1.0. AERIS.
https://doi.org/10.25326/zg96-a393
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/04e2b4a2-8999-481a-9676-f84b384c6f47
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE 
Original provider file header (including prior processing and notices):
##TITLE=6-methyl-5-hepten-2-one Fri May 31 06:49:52 2019
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=FC
##OWNER=Nicolet
##LONGDATE=2019/05/31
##TIME=15:54:55
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.756209
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.002358
##MINY=-0.578631
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


45. Mila Ródenas (2017). IR spectrum: ACETALDEHYDE. Version 1.0. AERIS.
https://doi.org/10.25326/vhsp-r189
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/2d94f8e5-77dc-470f-6c8a-0cd5d52dbe20
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=aceta1ml,  1 ml of acetaldehyde  (Wed Jul 22 11:35:05 1998)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/07/22
##TIME=12:35:02
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.037641
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.582362
##MINY=-0.143698
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


46. Mila Ródenas (2017). IR spectrum: ACETIC ACID. Version 1.0. AERIS.
https://doi.org/10.25326/npb8-jp48
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/66a80051-2602-8b8c-c9cd-c3f0bdb82c5f
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=aceac150,  25 +125 ul of acetic acid
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/07/28
##TIME=15:45:09
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.007394
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.179326
##MINY=-0.176244
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


47. Mila Ródenas (2017). IR spectrum: ACETONITRILE. Version 1.0. AERIS.
https://doi.org/10.25326/vw3z-sd23
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/3db2856c-fefa-1387-9a86-607b48ffd316
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=CH3CN,  3 ml of Acetonitril  (Mon Nov 5 10:49:07 2001)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/11/05
##TIME=10:49:04
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.021484
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.302425
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


48. Mila Ródenas (2017). IR spectrum: BENZALDEHYDE. Version 1.0. AERIS.
https://doi.org/10.25326/vv6n-zz29
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/08e4f979-4edf-a78c-717e-fc6f22450070
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=benzald,  0.2947 g of benzaldehyde  (Wed Apr 9 09:44:51 2003)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2003/04/09
##TIME=10:44:48
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.033408
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.850870
##MINY=-1.973757
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


49. Mila Ródenas (2017). IR spectrum: BENZENE. Version 1.0. AERIS.
https://doi.org/10.25326/9h7x-hq33
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/6b31d1b9-7fc5-c936-53e6-f69c977b0a2d
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=benz2ml,  2ml of benzene  (Thu Jun 7 09:33:37 2001)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/06/07
##TIME=10:33:34
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.043238
##MAXX=4000.185791
##MINX=400.163208
##MAXY=1.620544
##MINY=-0.075671
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


50. Mila Ródenas (2017). IR spectrum: BIFORMILE. Version 1.0. AERIS.
https://doi.org/10.25326/ecnh-5582
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/8e0d59d3-bd2e-e496-c749-96a7d0ac1f5f
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=glyoxalB, 567 ppb of glyoxal (Thu Oct 14 10:16:04 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/10/14
##TIME=11:25:17
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.019104
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.275516
##MINY=-0.068978
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


51. Mila Ródenas (2017). IR spectrum: BUTANAL. Version 1.0. AERIS.
https://doi.org/10.25326/40f1-sk59
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/9ca0c593-85ec-1a27-df69-e30a52b47b37
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=nbutal_a,  500-40 ul of n-butylraldehyde  (Tue Apr 20 10:43:07 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/04/20
##TIME=11:43:04
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.027601
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.137777
##MINY=-0.017292
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


52. Mila Ródenas (2017). IR spectrum: BUTANE (gas). Version 1.0. AERIS.
https://doi.org/10.25326/w7qj-zb16
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/20ee5dd5-4161-b016-20d0-4b5687c2d649
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=nbut2ppm,  430 ml of n-butane  (Wed Jul 7 09:52:27 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/07/07
##TIME=10:52:24
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.027664
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.985092
##MINY=-0.030724
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


53. Mila Ródenas (2017). IR spectrum: BUTYL ETHER (anhydrous). Version 1.0. AERIS.
https://doi.org/10.25326/g814-2j83
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/af78e82c-bb0e-46f3-d0f2-0c1eecce5b38
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=butyleth,  175 ul liqiuid of n-butyl ether
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/03/23
##TIME=10:55:49
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.016636
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.091590
##MINY=-0.144327
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


54. Mila Ródenas (2017). IR spectrum: CAPRONALDEHYDE. Version 1.0. AERIS.
https://doi.org/10.25326/3kma-bh67
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/24c47ba0-2010-3e5a-0ecb-c40c78bb9f66
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by H. Plagens
Original provider file header (including prior processing and notices):
##TITLE=hexal1,  1.0 ml of hexanal,  (Wed Jul 1 07:45:36 1998)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/07/01
##TIME=08:45:33
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.010868
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.362914
##MINY=-0.050943
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


55. Mila Ródenas (2017). IR spectrum: CARBON MONOXIDE. Version 1.0. AERIS.
https://doi.org/10.25326/d7rm-gy69
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/52cc8da5-1b5b-8c10-0272-4c72d8f53da9
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=erfCO200,  200 ml of carbon monoxide
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/09/26
##TIME=16:46:50
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.007461
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.143465
##MINY=-0.058003
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


56. Mila Ródenas; Amalia Muñoz (2019). IR spectrum: cis-4-heptenal. Version 1.0. AERIS.
https://doi.org/10.25326/kp7x-mf30
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/0a2ec159-866b-40cb-9db9-f69fdddc0805
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE 
Original provider file header (including prior processing and notices):
##TITLE=*cis-4-heptenal Jun 07 07:30:33 2019
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=FC
##OWNER=Nicolet
##LONGDATE=2019/06/07
##TIME=16:40:38
##DATA PROCESSING=
Multiplied by a scalar
Converted from JCAMP
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=5.824767
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.415051
##MINY=-3.641448
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


57. Mila Ródenas (2017). IR spectrum: CYCLOBUTANOL. Version 1.0. AERIS.
https://doi.org/10.25326/7yp9-4e68
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/9fcfa832-76a0-d672-78e6-5f39e98ff5e9
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=cbut0003 , 300 ul cyclobutanol (Tue Jun 20 11:06:21 2000)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2000/06/20
##TIME=12:16:03
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.089549
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.031508
##MINY=-1.076918
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


58. Mila Ródenas (2017). IR spectrum: CYCLOHEXANE. Version 1.0. AERIS.
https://doi.org/10.25326/n7a7-z408
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/3109c59b-3bc4-06ba-76eb-fa5cf994ee2b
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Subtraction Result:Thu Jun 03 10:14:22 2010
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2010/06/03
##TIME=11:19:02
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.075745
##MAXX=4000.185791
##MINX=400.163208
##MAXY=5.997403
##MINY=-1.511850
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


59. Mila Ródenas (2017). IR spectrum: CYCLOPENTANOL. Version 1.0. AERIS.
https://doi.org/10.25326/3te8-ta74
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/72888700-ef06-85de-770d-cd274690229f
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=cpentnol,  0.2 ml of Cyclopentanol  (Mon Jul 10 10:34:11 2000)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2000/07/10
##TIME=11:34:08
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.011635
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.596886
##MINY=-5.366346
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


60. Mila Ródenas (2017). IR spectrum: di-iso-PROPOXY METHANE. Version 1.0. AERIS.
https://doi.org/10.25326/vjzx-6y29
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/750c0dda-40f8-441d-830c-1af1010e8140
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by J. Wenger
Original provider file header (including prior processing and notices):
##TITLE=dipm5h,  520 microliters of diisopropoxymethane
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/05/11
##TIME=14:47:28
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.060041
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.437569
##MINY=0.005413
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


61. Mila Ródenas (2017). IR spectrum: di-ISOPROPYL ETHER. Version 1.0. AERIS.
https://doi.org/10.25326/e8qs-gv75
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/d2174b8e-e6e1-fac6-8758-094f4f97bc2f
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by J. Wenger
Original provider file header (including prior processing and notices):
##TITLE=ipe3h,  300 microliters of diisopropylether
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/05/12
##TIME=10:00:44
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.066091
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.153534
##MINY=0.001469
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


62. Mila Ródenas (2017). IR spectrum: DIETHYL ETHER. Version 1.0. AERIS.
https://doi.org/10.25326/5nbf-nw82
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/bf9e2bff-165f-423c-c1e3-6e6f010342cc
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by J. Wenger
Original provider file header (including prior processing and notices):
##TITLE=et2o3h,  300 microlitres of diethylether
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/05/12
##TIME=16:36:38
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.038869
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.172413
##MINY=-0.017580
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


63. Mila Ródenas (2017). IR spectrum: DIMETHOXYMETHANE. Version 1.0. AERIS.
https://doi.org/10.25326/74b3-xr36
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/a3146dde-5ad7-a47f-c25c-b4953be31e72
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=RFDMM01: dimethoxymethane (ca. 1.6 ppm)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/07/17
##TIME=19:11:25
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.047641
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-2.418826
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


64. Mila Ródenas (2017). IR spectrum: DIMETHYL CARBONATE. Version 1.0. AERIS.
https://doi.org/10.25326/bnhp-1536
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/a3fe7a5c-c8ec-05e3-0657-006f588a0fd7
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=RFDMC01; dimethylcarbonate
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/07/18
##TIME=05:43:22
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.016467
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.987547
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


65. Mila Ródenas (2017). IR spectrum: c2b. Version 1.0. AERIS.
https://doi.org/10.25326/txwx-1233
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/1a763a47-67eb-ec29-82af-3ae197b74dac
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Cis-2-butene (Thu Jun 18 14:19:33 2009)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2009/06/18
##TIME=15:29:16
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.040894
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.198617
##MINY=-3.442337
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


66. Mila Ródenas (2017). IR spectrum: E-4-oxo-2-pentenal. Version 1.0. AERIS.
https://doi.org/10.25326/05v7-a827
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/62d53209-4797-2089-270f-2bdb6b6a070d
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=E-4-oxo-2-pentenal (Mon Sep 14 10:42:21 2009)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2009/09/14
##TIME=11:47:03
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.227794
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.113257
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


67. Mila Ródenas (2017). IR spectrum: E-BUTENDIAL. Version 1.0. AERIS.
https://doi.org/10.25326/rd0s-wj06
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/0b10264a-0c8c-9399-5ac1-9845376691db
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by A. Rickard. Synthesized 410B
Original provider file header (including prior processing and notices):
##TITLE=E-butenedial (Mon Jul 27 08:46:09 2009)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2009/07/27
##TIME=09:50:50
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.137505
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.001268
##MINY=-2.647840
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


68. Mila Ródenas (2017). IR spectrum: ETBE. Version 1.0. AERIS.
https://doi.org/10.25326/5dnd-sd72
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c59ec128-976d-8839-fa23-7ee1a505a5ed
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=ETBE1, 50 ul of tert-butyl-ethyl ether (Tue May 13 11:00:56 1997)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/05/13
##TIME=12:00:54
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.009478
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.941785
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


69. Mila Ródenas (2017). IR spectrum: ETHANOL. Version 1.0. AERIS.
https://doi.org/10.25326/46sg-mx63
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/4d0239f4-bd0c-a7a8-5389-72e684744737
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=ethanol2,  500 ul of ethanol (Fri May 29 14:07:33 1998)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/05/29
##TIME=15:07:33
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.019169
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.669359
##MINY=-2.481004
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


70. Mila Ródenas (2017). IR spectrum: ETHENE. Version 1.0. AERIS.
https://doi.org/10.25326/n0e4-8a19
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/8bceae12-647e-16de-a7a5-51916b3c551b
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=ethenex,  200 ml gas of ethene  (Tue Sep 11 09:16:10 2001)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/09/11
##TIME=10:16:08
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.044112
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.314187
##MINY=-0.000904
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


71. Mila Ródenas (2017). IR spectrum: ETHYL ACETATE. Version 1.0. AERIS.
https://doi.org/10.25326/h361-x434
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/9b10d623-cce9-49c5-c992-f7048e748848
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by J. Wenger
Original provider file header (including prior processing and notices):
##TITLE=ea1h,  100 microliters of ethyl acetate
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/05/12
##TIME=13:30:26
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.044721
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.155988
##MINY=-0.006100
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


72. Mila Ródenas (2017). IR spectrum: ETHYL FORMATE. Version 1.0. AERIS.
https://doi.org/10.25326/1ds5-rv62
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/2a42e7ba-1936-b58e-af0b-6dd319c2ed50
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Subtraction Result:Tue Apr 09 14:59:30 2002
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2002/04/09
##TIME=16:04:22
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.020586
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.287699
##MINY=-6.344405
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


73. Mila Ródenas (2017). IR spectrum: ETHYLENE DIFORMATE. Version 1.0. AERIS.
https://doi.org/10.25326/y8ws-kb07
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/595d7646-296f-0919-3f2f-84ee7d0e4ca5
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=ethgldfo,  100 uL of Ethylenglycol diformate  (Wed Apr 20 10:21:04 200
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2005/04/20
##TIME=11:21:00
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.047735
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.728182
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


74. Mila Ródenas (2017). IR spectrum: FORMALDEHYDE. Version 1.0. AERIS.
https://doi.org/10.25326/k17c-0762
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/bc210049-0934-9b1b-1b55-6a1931101622
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Sat Sep 04 09:54:38 1999
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/09/04
##TIME=11:01:20
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.061421
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.274885
##MINY=-0.030108
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


75. Mila Ródenas (2017). IR spectrum: FORMIC ACID. Version 1.0. AERIS.
https://doi.org/10.25326/gwp6-6w22
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/8589d058-6a01-8003-b9a6-e109266be16c
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=FORMIC60, 60 ul formic acid
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/07/28
##TIME=11:35:37
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.020086
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.296638
##MINY=-0.135469
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


76. Mila Ródenas (2017). IR spectrum: Formic acid, 1,1-dimethylethyl ester. Version 1.0. AERIS.
https://doi.org/10.25326/sznw-vt20
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/685d1e17-f044-0e99-4218-6f3207c6e3ea
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=TBF2, 44 ul of tert-butyl formate (Tue May 13 08:55:00 1997)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/05/13
##TIME=09:54:58
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.019760
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.615216
##MINY=-0.338305
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


77. Mila Ródenas (2017). IR spectrum: HEXANE. Version 1.0. AERIS.
https://doi.org/10.25326/ffnn-m774
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/6286a26d-405d-189c-a4da-c13048a3dc40
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=nhexan 1.1 ml nhexan (Tue Jul 06 09:13:38 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/07/06
##TIME=10:22:51
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.022199
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.511088
##MINY=-0.007602
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


78. Mila Ródenas (2017). IR spectrum: HNO3. Version 1.0. AERIS.
https://doi.org/10.25326/p5xk-q397
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/96825108-0772-9702-a75a-34d2b3598694
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RFB-HNO3 , 20 ul nitric acid
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/07/14
##TIME=11:58:42
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.006884
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.150670
##MINY=-0.238374
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


79. Mila Ródenas (2017). IR spectrum: IPAC. Version 1.0. AERIS.
https://doi.org/10.25326/h4x2-4695
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/6a286dca-eb6e-ca35-e073-f645369c86fa
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by J. Wenger
Original provider file header (including prior processing and notices):
##TITLE=ipac1h,  100 microliter of isopropylacetate
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/05/11
##TIME=17:40:20
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.005741
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.074427
##MINY=-0.105265
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


80. Mila Ródenas (2017). IR spectrum: ISOPENTANAL. Version 1.0. AERIS.
https://doi.org/10.25326/v88w-t791
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/a3a2f17e-895f-4aa2-98b4-a6a139729f0d
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=isovalad,  2 ml of isovaleraldehyde  (Wed Apr 14 11:23:31 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/04/14
##TIME=12:23:28
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-1.427698
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-3.184409
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


81. Mila Ródenas (2017). IR spectrum: METHACROLEIN. Version 1.0. AERIS.
https://doi.org/10.25326/ar5b-b650
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/5976ed58-58ed-ee80-c86d-07547694a821
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=Methacrolein- Thu Dec 09 12:24:41 2004 SF6 straight line
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2004/12/09
##TIME=12:34:13
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.052630
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.070283
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


82. Mila Ródenas (2017). IR spectrum: METHANE. Version 1.0. AERIS.
https://doi.org/10.25326/hvtb-6h67
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/52df371e-9202-d001-a0ae-f33ec248ebab
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=rfmethan,  100 ml of methane  (Mon Jan 11 15:23:07 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/01/11
##TIME=15:23:05
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.037913
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.143673
##MINY=-0.046883
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


83. Mila Ródenas (2017). IR spectrum: Methoxymethyl formate. Version 1.0. AERIS.
https://doi.org/10.25326/hhwd-9b52
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/8747c2b2-8390-268c-ecda-5c618f7a6816
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=RFMMF01; methoxymethylformate
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/07/18
##TIME=04:59:35
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.002363
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.806794
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


84. Mila Ródenas (2017). IR spectrum: METHYL FORMATE. Version 1.0. AERIS.
https://doi.org/10.25326/p0qn-ht46
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/dd2beea4-6bdf-f270-140b-2c548737e86d
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=RFMF01; methylformate
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/07/18
##TIME=05:19:21
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.002911
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.925054
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


85. Mila Ródenas (2017). IR spectrum: Methyl t-butyl ether. Version 1.0. AERIS.
https://doi.org/10.25326/ghn7-xc75
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/240358c4-b24e-ffad-37b9-7003c5ba9997
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=RFMTBE01, methyl-tert-butyl-ether (440�30 ppbv)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/07/09
##TIME=20:04:21
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.002753
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.201585
##MINY=-0.011426
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


86. Mila Ródenas (2017). IR spectrum: METHYL-(2-METHYL-2-BUTYL)-ETHER. Version 1.0. AERIS.
https://doi.org/10.25326/6evb-kh11
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/9565a81e-3c2e-aefd-4a2d-af2ce797632a
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=RFTAME01, tert.-amyl-methyl-ether (1.30+/-0.01 ppmv)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/07/11
##TIME=19:06:04
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.018332
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.589106
##MINY=-0.011142
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


87. Mila Ródenas (2017). IR spectrum: Methylol formaldehyde. Version 1.0. AERIS.
https://doi.org/10.25326/1jee-t816
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/e0f668e4-3ccb-0f4c-4253-9d28bbe83621
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=glycoa2,  0.2979g of glycolaldehyde
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/06/19
##TIME=09:43:13
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.010530
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.122745
##MINY=-0.113253
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


88. Mila Ródenas (2017). IR spectrum: n-pentanal. Version 1.0. AERIS.
https://doi.org/10.25326/az6q-cn27
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/60ec0c1b-e7e8-da87-f50f-883101138feb
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=pentald,  0.6558g by weight of pentanal
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/06/18
##TIME=09:42:10
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.022237
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.300377
##MINY=-0.093115
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


89. Mila Ródenas (2017). IR spectrum: n-Propylhydroperoxide. Version 1.0. AERIS.
https://doi.org/10.25326/yc26-1b39
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/3b457441-11a9-af38-0e07-b5f05383a013
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=nprhy150,  150 ul liquid of n-propyl hydroperoxide  (Wed Dec 23 12:25:
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=98/12/23
##TIME=12:24:59
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=-0.083174
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.181958
##MINY=-0.612576
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


90. Mila Ródenas (2017). IR spectrum: O3. Version 1.0. AERIS.
https://doi.org/10.25326/hsv1-z689
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/69b775f1-58fd-7c44-4bba-539d47f2125b
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RFOZONE   Ozone, 192 ppb (298 K, 1013 mbar)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/04/24
##TIME=21:50:33
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.003124
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.021602
##MINY=-0.025784
##XFACTOR=1.000000
##YFACTOR=1.000000E-010
##NPOINTS=7468
##DELTAX=0.482124


91. Mila Ródenas (2017). IR spectrum: PAN. Version 1.0. AERIS.
https://doi.org/10.25326/hvsc-1a61
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/9958ad38-6f9a-3193-8e75-7096b2c912fd
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by J.F.Doussin
Original provider file header (including prior processing and notices):
##TITLE=RFA_PAN4 , PAN  (Thu Sep 07 08:19:45 2000)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2000/09/07
##TIME=09:24:42
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.017157
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.075167
##MINY=-0.013980
##XFACTOR=1.000000
##YFACTOR=1.000000E-010
##NPOINTS=7468
##DELTAX=0.482124


92. Mila Ródenas (2017). IR spectrum: PIVALALDEHYDE. Version 1.0. AERIS.
https://doi.org/10.25326/6tvx-rw52
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/a297e656-1248-8a71-0ead-09ee72523862
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=pival,  1 ml of pivalaldehyde  (Tue Nov 9 09:51:52 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 210
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/11/09
##TIME=09:51:49
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.059219
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.702736
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


93. Mila Ródenas (2017). IR spectrum: PROPANAL. Version 1.0. AERIS.
https://doi.org/10.25326/emqn-sm52
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/71ea7540-166e-5706-dd70-862a34702709
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=propioal,  500-40 ul of propionaldehyde  (Mon Apr 19 11:40:43 1999)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=99/04/19
##TIME=12:40:39
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.009952
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.145759
##MINY=-0.052430
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


94. Mila Ródenas (2017). IR spectrum: PROPENE. Version 1.0. AERIS.
https://doi.org/10.25326/zrc7-s943
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/c089e677-1035-78d2-d8b8-a76e1c080cb1
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=PROPENE, propene
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/01/19
##TIME=01:40:40
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.018483
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.168486
##MINY=-0.003507
##XFACTOR=1.000000
##YFACTOR=1.000000E-009
##NPOINTS=7468
##DELTAX=0.482124


95. Mila Ródenas (2017). IR spectrum: SUCCINIC ANHYDRIDE. Version 1.0. AERIS.
https://doi.org/10.25326/exhm-j751
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/3221fda8-4d1c-efa8-f9e5-80500dd73ffb
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=succinan,  94.9 of succinicacid anhydride  (Mon Oct 15 11:47:32 2001)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2001/10/15
##TIME=12:47:29
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.032034
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-1.792540
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


96. Mila Ródenas (2017). IR spectrum: t-butanol. Version 1.0. AERIS.
https://doi.org/10.25326/nmw8-y789
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/8bfb2231-6548-2bf7-93cd-3453390516eb
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=TBUOH, 50 ul of tert-butanol (Tue May 13 09:32:29 1997)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=97/05/13
##TIME=10:32:27
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.032199
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.000000
##MINY=-0.212517
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


97. Mila Ródenas (2017). IR spectrum: t-butyl nitrite. Version 1.0. AERIS.
https://doi.org/10.25326/cf4p-zk18
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/cb454ec8-07b3-cc3c-8945-03ce3a63c850
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=t-butyl nitrite
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##LONGDATE=2010/05/24
##TIME=08:14:04
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.255104
##MAXX=4000.185791
##MINX=400.163208
##MAXY=6.002348
##MINY=-0.406733
##XFACTOR=1.000000
##YFACTOR=1.000000E-008
##NPOINTS=7468
##DELTAX=0.482124


98. Mila Ródenas (2017). IR spectrum: tert-amyl formate. Version 1.0. AERIS.
https://doi.org/10.25326/c870-vc07
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/1e54dd99-2144-aead-96c6-60da9e61c34f
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Provider additional information / credits: Spectrum taken at EUPHORE by L. Thuener
Original provider file header (including prior processing and notices):
##TITLE=RFTAF02, tert-amyl-formate (70�7 ppbv)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/07/12
##TIME=04:50:51
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Baseline Correction
Blanked Region
Truncated
Filled with a constant
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.010126
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.075146
##MINY=-0.018035
##XFACTOR=1.000000
##YFACTOR=1.000000E-010
##NPOINTS=7468
##DELTAX=0.482124


99. Mila Ródenas (2017). IR spectrum: TOLUENE. Version 1.0. AERIS.
https://doi.org/10.25326/aen3-5q05
https://data.eurochamp.org/data-access/ir-spectra/#/datasets/b6b3bd4e-4d33-bc91-aa79-3388ceaf7250
License: CC BY 4.0 — https://creativecommons.org/licenses/by/4.0/
Original provider file header (including prior processing and notices):
##TITLE=RFTOL80, 80 ul of toluene (Tue Feb 06 14:18:32 1996)
##JCAMP-DX=5.01  $$ Nicolet v. 521
##DATATYPE=INFRARED SPECTRUM
##ORIGIN=ceam
##OWNER=Nicolet
##DATE=96/02/06
##TIME=23:18:32
##DATA PROCESSING=
Ratio against background
%Transmittance->Absorbance
Subtraction or Addition
Straight Line generate
Truncated
ElementMultiply or ElementDivide
##XUNITS=1/CM
##YUNITS=ABSORBANCE
##FIRSTX=400.163208
##LASTX=4000.185791
##FIRSTY=0.014475
##MAXX=4000.185791
##MINX=400.163208
##MAXY=0.033742
##MINY=-0.011060
##XFACTOR=1.000000
##YFACTOR=1.000000E-010
##NPOINTS=7468
##DELTAX=0.482124



==> neurips2026/NOTICE.txt <==
partial rewrite of the LaTeX2e package for submissions to the
Conference on Neural Information Processing Systems (NeurIPS):

- uses more LaTeX conventions
- line numbers at submission time replaced with aligned numbers from
lineno package
- \nipsfinalcopy replaced with [final] package option
- automatically loads times package for authors
- loads natbib automatically; this can be suppressed with the
[nonatbib] package option
- adds foot line to first page identifying the conference
- adds preprint option for submission to e.g. arXiv
- conference acronym modified
- update foot line to display the track name

Roman Garnett (garnett@wustl.edu) and the many authors of
nips15submit_e.sty, including MK and drstrip@sandia

last revision: January 2026

